Security Analysis of Cache Replacement Policies

Modern computer architectures share physical resources between different programs in order to increase area-, energy-, and cost-efficiency. Unfortunately, sharing often gives rise to side channels that can be exploited for extracting or transmitting sensitive information. We currently lack techniques for systematic reasoning about this interplay between security and efficiency. In particular, there is no established way for quantifying security properties of shared caches. In this paper, we propose a novel model that enables us to characterize important security properties of caches. Our model encompasses two aspects: (1) The amount of information that can be absorbed by a cache, and (2) the amount of information that can effectively be extracted from the cache by an adversary. We use our model to compute both quantities for common cache replacement policies (FIFO, LRU, and PLRU) and to compare their isolation properties. We further show how our model for information extraction leads to an algorithm that can be used to improve the bounds delivered by the CacheAudit static analyzer.

==> Cacheaudit/aes-256-preloading-fifo-abs-4.txt <==
 4    84.238178
 8    0.000000
16    0.000000


==> Cacheaudit/aes-256-preloading-fifo-extr-dis-4.txt <==
 4    24.575425
 8    0.000000
16    0.000000


==> Cacheaudit/aes-256-preloading-fifo-extr-shared-4.txt <==
 4    75.010012
 8    0.000000
16    0.000000


==> Cacheaudit/aes-256-preloading-lru-abs-4.txt <==
 4    101.554516
 8    46.264663
16    9.000000


==> Cacheaudit/aes-256-preloading-lru-extr-dis-4.txt <==
 4    24.575425
 8    0.000000
16    0.000000


==> Cacheaudit/aes-256-preloading-lru-extr-shared-4.txt <==
 4    56.000000
 8    41.000000
16    9.000000


==> Cacheaudit/aes-256-preloading-plru-abs-4.txt <==
 4    112.163956
 8    87.264663
16    21.000000


==> Cacheaudit/aes-256-preloading-plru-extr-dis-4.txt <==
 4    27.645484
 8    36.849625
16    11.584963


==> Cacheaudit/aes-256-preloading-plru-extr-shared-4.txt <==
 4    78.418369
 8    84.189475
16    20.807355


==> Cacheaudit/aes-256-rom-fifo-abs-4.txt <==
 4    114.350017
 8    90.271967
16    69.872675


==> Cacheaudit/aes-256-rom-fifo-extr-dis-4.txt <==
 4    36.185065
 8    52.378950
16    66.339850


==> Cacheaudit/aes-256-rom-fifo-extr-shared-4.txt <==
 4    105.121851
 8    90.271967
16    69.872675


==> Cacheaudit/aes-256-rom-lru-abs-4.txt <==
 4    108.741543
 8    86.859457
16    72.042600


==> Cacheaudit/aes-256-rom-lru-extr-dis-4.txt <==
 4    36.185065
 8    52.378950
16    66.339850


==> Cacheaudit/aes-256-rom-lru-extr-shared-4.txt <==
 4    61.000000
 8    82.873479
16    72.042600


==> Cacheaudit/aes-256-rom-plru-abs-4.txt <==
 4    125.334986
 8    113.839090
16    81.444507


==> Cacheaudit/aes-256-rom-plru-extr-dis-4.txt <==
 4    40.570297
 8    69.382450
16    73.924813


==> Cacheaudit/aes-256-rom-plru-extr-shared-4.txt <==
 4    84.658007
 8    107.991426
16    81.168873


==> Figures/abs_empty_fifo.txt <==
0 0.0
1 1.0
2 2.32192809489
3 4.0
4 6.02236781303
5 7.68650052718
6 9.01402047031


==> Figures/abs_empty_lru.txt <==
0 0.0
1 1.0
2 2.32192809489
3 4.0
4 6.02236781303
5 7.68650052718
6 9.01402047031


==> Figures/abs_empty_plru.txt <==
0 0.0
1 1.0
2 2.80735492206
3 5.32192809489
4 7.21916852046
5 8.66533591719
6 9.82495874053


==> Figures/abs_filled_fifo.txt <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 2.32192809489
6 8.49185309633
7 9.71424551767


==> Figures/abs_filled_lru.txt <==
0 0.0
1 0.0
2 1.0
3 2.58496250072
4 4.58496250072
5 6.90689059561
6 8.49185309633
7 9.71424551767


==> Figures/abs_filled_plru.txt <==
0 0.0
1 0.0
2 1.0
3 2.0
4 3.0
5 6.90689059561
6 8.49185309633
7 9.71424551767


==> Figures/ext_empty_fifo_d.txt <==
 0 0
 1 1
 2 1.584962501
 3 2
 4 2.321928095
 5 2.321928095
 6 2.321928095


==> Figures/ext_empty_fifo_s.txt <==
 0 0
 1 1
 2 2.321928095
 3 4
 4 6.022367813
 5 6.906890596 
 6 6.906890596 


==> Figures/ext_empty_lru_d.txt <==
 0 0
 1 1
 2 1.584962501
 3 2
 4 2.321928095
 5 2.321928095
 6 2.321928095


==> Figures/ext_empty_lru_s.txt <==
 0 0
 1 1
 2 2.321928095
 3 3.584962501
 4 4
 5 4
 6 4


==> Figures/ext_empty_plru_d.txt <==
 0 0
 1 1
 2 2
 3 2.584962501
 4 2.584962501
 5 2.584962501
 6 2.584962501


==> Figures/ext_empty_plru_s.txt <==
 0 0
 1 1
 2 2.807354922
 3 4.700439718
 4 5.247927513
 5 5.491853096
 6 5.727920455


==> Figures/ext_filled_fifo_d.txt <==
 0 0
 1 0
 2 0
 3 0
 4 0
 5 0
 6 0
 7 0


==> Figures/ext_filled_fifo_s.txt <==
 0 0
 1 0
 2 0
 3 0
 4 0
 5 2.321928095
 6 6.906890596
 7 6.906890596 


==> Figures/ext_filled_lru_d.txt <==
 0 0
 1 0
 2 0
 3 0
 4 0
 5 0
 6 0
 7 0


==> Figures/ext_filled_lru_s.txt <==
 0 0
 1 0
 2 1
 3 2
 4 3
 5 4
 6 4
 7 4 


==> Figures/ext_filled_plru_d.txt <==
 0 0
 1 0
 2 1
 3 1
 4 0
 5 0
 6 0
 7 0


==> Figures/ext_filled_plru_s.txt <==
 0 0
 1 0
 2 1
 3 2
 4 2.807354922
 5 5
 6 5.321928095
 7 5.584962501 

